'Beating the news' with EMBERS: Forecasting Civil Unrest using Open Source Indicators

We describe the design, implementation, and evaluation of EMBERS, an automated, 24x7 continuous system for forecasting civil unrest across 10 countries of Latin America using open source indicators such as tweets, news sources, blogs, economic indicators, and other data sources. Unlike retrospective studies, EMBERS has been making forecasts into the future since Nov 2012 which have been (and continue to be) evaluated by an independent T&E team (MITRE). Of note, EMBERS has successfully forecast the uptick and downtick of incidents during the June 2013 protests in Brazil. We outline the system architecture of EMBERS, individual models that leverage specific data sources, and a fusion and suppression engine that supports trading off specific evaluation criteria. EMBERS also provides an audit trail interface that enables the investigation of why specific predictions were made along with the data utilized for forecasting. Through numerous evaluations, we demonstrate the superiority of EMBERS over baserate methods and its capability to forecast significant societal happenings.

==> data/lsnew.csv <==
leadtime,quality
1.0,2.9641489361702127
2.0,2.9970212765957442
3.0,2.9276190476190482
4.0,2.860740740740741
5.0,2.5118749999999994
6.0,2.4250000000000003
7.0,2.92625
8.0,2.94125
9.0,2.646
10.0,2.858333333333334
11.0,3.3825
12.0,3.06625
13.0,3.26175
14.0,3.4119047619047613
15.0,3.4215277777777797


==> data/recallvsqs.csv <==
Quality,Recall
2.99,0.79
2.99,0.78
2.99,0.77
2.99,0.77
2.99,0.77
2.99,0.77
3,0.76
3,0.76
3,0.76
3,0.76
3.01,0.75
3.02,0.75
3.01,0.75
3,0.75
3.02,0.73
3.01,0.73
3.02,0.72
3.02,0.71
3.02,0.69
3.03,0.67
3.03,0.66
3.04,0.64
3.06,0.63
3.07,0.63
3.06,0.61
3.06,0.6
3.07,0.59
3.07,0.59
3.07,0.57
3.07,0.57
3.07,0.56
3.06,0.54
3.06,0.54
3.06,0.54
3.06,0.52
3.06,0.51
3.06,0.51
3.06,0.51
3.06,0.51
3.06,0.51
3.06,0.51

